Bottom-up systems at scale: The case of Reddit

How do human collectives navigate increasing regulatory challenges to maintain order and avoid dysfunction as they grow in size? Here, we quantify how measurable actions, from user-to-user interactions to top-down enforcement, scale with size in Reddit subcommunities, spanning five orders of magnitude from 10^2 to 10^7 users. We find that regulatory actions scale systematically with community size across many different topics, with consistent scaling rates and empirically grounded governance modes that distinguish how communities regulate themselves. Observed scaling exponents align with well-known laws in urban systems: superlinear growth for peer interaction and enforcement, with beta values of approximately 1.12 to 1.18, and near-linear scaling for automated bot oversight, with beta approximately 0.95 and 95% confidence intervals spanning 1.0. These regularities invite cross-system comparison as a path toward identifying whether common generative processes underlie them. We identify three empirically grounded modes of regulatory functions: Intensity, explaining 54% of the variance; One-way versus Two-way Communication, explaining 25%; and Impersonal versus Personal Moderation, explaining 21%. Our temporal analysis shows that increasing regulatory intensity is most likely absorbed by one-way coordination. These observations align with classic governance frameworks, including Ostrom's self-governance in commons and organizational theories of bureaucratic versus discretionary control, and quantify previous qualitative observations of online systems. Our findings provide an empirical starting point for understanding how different regulatory mechanisms interact in bottom-up systems as they scale.

==> README.txt <==
GENERIC arXiv PREPRINT PACKAGE

Top-level TeX files
-------------------
1. arxiv_main.tex
2. arxiv_supplement.tex

On arXiv's Review Files page, keep both files and mark both as top-level, with arxiv_main.tex first and arxiv_supplement.tex second. Confirm in the final preview that the Supplementary Information begins after the 29-page main paper.

Suggested arXiv Comments field
------------------------------
29 pages, 5 figures; supplementary information: 52 pages, 17 figures, 4 tables

Formatting
----------
This package uses the standard LaTeX article class. It contains no PNAS logo, PNAS class, PNAS footer, draft watermark, line numbering, placeholder DOI, volume, or issue information. References use the standard unsrtnat style.

Checks still requiring author confirmation
------------------------------------------
- Corresponding-author email: h.youn@snu.ac.kr
- Author contributions, particularly Andrew J. Stier's contribution
- Author affiliations and numbering

